QAOA-MaxCut has barren plateaus for almost all graphs

The QAOA has been the subject of intense study over recent years, yet the corresponding Dynamical Lie Algebra (DLA)--a key indicator of the expressivity and trainability of VQAs--remains poorly understood beyond highly symmetric instances. An exponentially scaling DLA dimension is associated with the presence of so-called barren plateaus (BP) in the optimization landscape, which renders training intractable. In this work, we investigate the DLA of QAOA applied to the canonical MaxCut, for both weighted and unweighted graphs. For weighted graphs, we show that when the weights are drawn from a continuous distribution, the DLA dimension grows as $\Theta(4^n)$ almost surely for all connected graphs except paths and cycles. In the more common unweighted setting, we show that asymptotically all but an exponentially vanishing fraction of graphs have $\Theta(4^n)$ large DLA dimension. The entire simple Lie algebra decomposition of the corresponding DLAs is also identified, from which we prove that the variance of the loss function is $O(1/2^n)$, implying that QAOA on these weighted and unweighted graphs all suffers from BP. Moreover, we give explicit constructions for families of graphs whose DLAs have exponential dimension, including cases whose MaxCut is in $\mathsf P$. Our proof of the unweighted case is based on a number of splitting lemmas and DLA-freeness conditions that allow one to convert prohibitively complicated Lie algebraic problems into amenable graph theoretic problems. These form the basis for a new algorithm that computes such DLAs orders of magnitude faster than previous methods, reducing runtimes from days to seconds on standard hardware. We apply this algorithm to MQLib, a classical MaxCut benchmark suite covering over 3,500 instances with up to 53,130 vertices, and find that, ignoring edge weights, at least 75% of the instances possess a DLA of dimension at least $2^{128}$.

==> img/conj-gstq.txt <==
24 26
16 16
74 78
11 11
44 50
15 17
33 34
152 159
25 25
176 198
248 270
296 318
148 159
14 14
295 318
291 318
78 108
248 270
44 49
136 158
78 98
270 270
173 198
171 198
96 108
86 98
24 26
66 68
256 296
165 226
534 576
568 608
36 36
380 398
1224 1278
309 406
1166 1278
325 368
1983 2046
470 544
267 312
740 798
1119 1278
609 672
1000 1086
17 17
710 798
582 686
1984 2046
698 798
525 686
360 438
1984 2046
1224 1278
1119 1278
256 296
1984 2046
1113 1278
1000 1086
367 432
628 798
940 1086
263 304
582 686
377 418
321 398
584 686
584 638
1085 1086
1984 2046
721 798
1984 2046
1159 1278
1119 1278
526 638
635 798
760 798
532 686
60 71
1984 2046
919 1086
1177 1278
696 798
1085 1086
381 574
584 686
189 226
1224 1278
1160 1278
369 438
1166 1278
720 798
155 176
1194 1278
362 406
1062 1086
371 398
1984 2046
1022 1054
662 798
579 686
416 502
1062 1086
1224 1278
1119 1278
176 224
63 64
740 798
526 638
418 502
1062 1086
329 418
1224 1278
1194 1278
1062 1086
1166 1278
665 798
245 270
1022 1054
380 398
206 280
272 278
698 798
1224 1278
303 398
197 280
350 398
628 686
395 418
336 398
161 198
628 686
760 798
91 114
371 398
254 280
166 176
38 42
81 83
551 559
751 799
1156 1359
1048 1279
2455 2559
787 819
4095 4095
2328 2559
663 815
49 49
648 698
2294 2558
1446 1638
2502 2718
3029 3198
743 799
8190 8190
4902 5118
2451 2559
2909 3198
1451 1599
1470 1598
2003 2175
4006 4350
4854 5118
4632 5118
2320 2559
2278 2718
2268 2718
8190 8190
4095 4095
3426 4158
4759 5118
3426 4158
2316 2559
4048 4158
3029 3198
1463 1599
1886 2175
4632 5118
2320 2559
4006 4350
20 20
1469 1598
3028 3198
4897 5118
1461 1598
4001 4350
4901 5118
4005 4350
2889 3198
892 1098
4854 5118
4854 5118
4758 5118
762 799
4048 4158
4631 5118
2836 3198
523 679
7937 8190
8190 8190
8190 8190
8190 8190
8190 8190
4623 5118
4157 4158
2455 2559
4854 5118
3028 3198
2500 2718
2502 2718
796 999
7937 8190
4619 5118
3426 4158
2901 3198
1136 1359
2808 3198
1446 1758
8190 8190
7937 8190
4631 5118
4902 5118
4681 5118
4754 5118
2174 2175
4631 5118
3052 3198
2744 3198
1048 1279
7937 8190
8190 8190
4095 4095
4623 5118
4854 5118
3772 4350
3772 4350
4006 4350
4001 4350
4758 5118
1447 1599
2090 2718
634 819
3426 4158
3426 4158
2808 3198
1092 1359
1886 2238
1624 1638
670 798
2869 3198
1318 1630
1396 1598
1244 1358
2714 2718
8190 8190
4854 5118
4876 5118
4158 4158
1702 1998
7938 8190
2906 3198
2783 3198
2199 2558
8190 8190
7938 8190
8190 8190
4632 5118
4876 5118
2271 2718
2257 2718
2275 2718
4158 4158
4619 5118
4759 5118
1653 1998
1429 1598
3052 3198
4754 5118
3172 3198
2342 2558
547 559
8190 8190
4098 4350
4897 5118
4854 5118
3773 4350
4854 5118
2951 3198
7938 8190
7938 8190
7938 8190
8190 8190
4001 4350
4754 5118
4902 5118
4782 5118
4902 5118
2886 3198
723 799
8190 8190
7938 8190
8190 8190
7938 8190
8190 8190
7938 8190
8190 8190
8190 8190
4623 5118
4006 4350
4681 5118
4632 5118
4632 5118
4349 4350
4854 5118
3773 4350
2320 2559
4349 4350
2887 3198
2072 2558
7938 8190
4759 5118
3772 4350
2746 3198
1328 1599
339 438
4664 5118
2777 3198
1481 1598
1928 2238
2148 2718
1406 1638
1010 1358
7938 8190
7938 8190
7938 8190
4854 5118
4158 4158
4902 5118
2451 2559
4016 4158
3172 3198
2643 3198
2500 2718
1667 1998
1394 1638
8190 8190
4158 4158
3426 4158
4158 4158
2951 3198
2160 2718
2271 2718
2382 2718
1606 1630
813 815
2929 3198
2497 2718
8190 8190
2781 3198
2269 2718
926 1098
4758 5118
4854 5118
2829 3198
4158 4158
4619 5118
2279 2718
1795 1998
1093 1118
4901 5118
4897 5118
1441 1598
4901 5118
4349 4350
4348 4350
1452 1598
8190 8190
8190 8190
7938 8190
7938 8190
8190 8190
4902 5118
4754 5118
4348 4350
4897 5118
4681 5118
3012 3198
3024 3198
7938 8190
7937 8190
7937 8190
4623 5118
4623 5118
4006 4350
4349 4350
2885 3198
7938 8190
4758 5118
4349 4350
4854 5118
2294 2558
1589 1758
8190 8190
7937 8190
8190 8190
7937 8190
8190 8190
8190 8190
8190 8190
4754 5118
4631 5118
4631 5118
4631 5118
4782 5118
4902 5118
2889 3198
2673 3198
2621 3198
2738 3198
4349 4350
4758 5118
4854 5118
4349 4350
751 799
1298 1598
1244 1358
124 139
2714 2718
1623 1638
7937 8190
4854 5118
4876 5118
4854 5118
2920 3198
2294 2558
3662 4158
2199 2718
1604 1998
8190 8190
7938 8190
4897 5118
3524 4350
2833 3198
3049 3198
2920 3198
1309 1598
7937 8190
8190 8190
7937 8190
7937 8190
8190 8190
4349 4350
4876 5118
4349 4350
4901 5118
4158 4158
4158 4158
4854 5118
3232 4158
2269 2718
2148 2718
2265 2718
2382 2718
2263 2718
782 999
8190 8190
8190 8190
8190 8190
7937 8190
8190 8190
4158 4158
4441 5118
4902 5118
4348 4350
4754 5118
4016 4158
4681 5118
3024 3198
1808 2238
1247 1359
1372 1638
1795 1998
1572 1598
4349 4350
2382 2718
2234 2238
1481 1638
1726 1998
2502 2718
4759 5118
1379 1598
1028 1358
3012 3198
4349 4350
8190 8190
2726 3198
4681 5118
4349 4350
4782 5118
4902 5118
4854 5118
4897 5118
2881 3198
8190 8190
7938 8190
7938 8190
8190 8190
8190 8190
4754 5118
4902 5118
4759 5118
4902 5118
4349 4350
2758 3198
3029 3198
8190 8190
4632 5118
4442 5118
4623 5118
2671 3198
2072 2558
1083 1086
8190 8190
4349 4350
4897 5118
4664 5118
2294 2558
1441 1758
8190 8190
8190 8190
4349 4350
4759 5118
2909 3198
2889 3198
2746 3198
1470 1598
238 278
2316 2558
1406 1638
2714 2718
4876 5118
4256 4350
2831 3198
4016 4158
4779 5118
2497 2718
1668 1998
854 998
8190 8190
8190 8190
7938 8190
4876 5118
4876 5118
4348 4350
4256 4350
2831 3198
1543 1998
4158 4158
1572 1598
1068 1098
8190 8190
8190 8190
8190 8190
8190 8190
8190 8190
8190 8190
7938 8190
4902 5118
4854 5118
4854 5118
4854 5118
4460 5118
4754 5118
2972 3198
2906 3198
3049 3198
2761 3198
8190 8190
7938 8190
8190 8190
8190 8190
7938 8190
4166 4350
4158 4158
4158 4158
4349 4350
4623 5118
4681 5118
4632 5118
4158 4158
2714 2718
2458 2718
2522 2718
2470 2718
2268 2718
1697 1998
4256 4350
4897 5118
4664 5118
4256 4350
1452 1598
7938 8190
8190 8190
8190 8190
8190 8190
8190 8190
4016 4158
4854 5118
4349 4350
4754 5118
4158 4158
4902 5118
4902 5118
3029 3198
2234 2238
2382 2718
1504 1638
1543 1998
743 799
4349 4350
2692 2718
2140 2238
1619 1638
640 698
1250 1358
4901 5118
2901 3198
4782 5118
8190 8190
4623 5118
4854 5118
4902 5118
2808 3198
2194 2558
1094 1118
1572 1758
4349 4350
1469 1598
7938 8190
2889 3198
2729 3198
2337 2558
8190 8190
4098 4350
4854 5118
4854 5118
4349 4350
4758 5118
3028 3198
4631 5118
3052 3198
1304 1598
887 998
4777 5118
1612 1630
1448 1630
4016 4158
1666 1998
4876 5118
2972 3198
8190 8190
4158 4158
2522 2718
2831 3198
1772 1998
8190 8190
8190 8190
8190 8190
4854 5118
4623 5118
2714 2718
2540 2718
2502 2718
1587 1998
7938 8190
7938 8190
7938 8190
8190 8190
4681 5118
4650 5118
4348 4350
4902 5118
4754 5118
2904 3198
1522 1598
1944 2238
2270 2718
1339 1638
1016 1358
4876 5118
4256 4350
4901 5118
4779 5118
4897 5118
4016 4158
1640 1998
1461 1598
819 1098
8190 8190
8190 8190
8190 8190
8190 8190
8190 8190
8190 8190
8190 8190
8190 8190
4854 5118
4256 4350
4854 5118
4876 5118
4256 4350
4256 4350
4664 5118
4349 4350
4901 5118
4876 5118
2777 3198
2294 2558
8190 8190
8190 8190
8190 8190
4158 4158
4016 4158
4564 5118
4631 5118
4902 5118
2836 3198
2808 3198
2146 2718
1576 1998
1624 1638
8190 8190
4255 4350
4707 5118
3049 3198
2889 3198
8190 8190
4158 4158
4157 4158
4158 4158
2692 2718
2714 2718
2692 2718
3028 3198
1612 1630
1606 1630
167 174
850 858
369 418
2951 3198
2342 2558
1310 1598
4349 4350
4759 5118
1429 1598
3052 3198
4897 5118
4854 5118
4632 5118
1447 1598
3172 3198
1584 1758
1612 1998
2714 2718
7938 8190
2962 3198
4349 4350
4681 5118
2522 2718
542 698
4016 4158
4854 5118
2643 3198
1250 1358
767 998
977 1098
8190 8190
4777 5118
4876 5118
2316 2558
4349 4350
2906 3198
1343 1598
8190 8190
4902 5118
2836 3198
8190 8190
7938 8190
8190 8190
8190 8190
8190 8190
4632 5118
4876 5118
4897 5118
2461 2718
2692 2718
2470 2718
2951 3198
1638 1998
7938 8190
8190 8190
4854 5118
4754 5118
4854 5118
4902 5118
4902 5118
2777 3198
2921 3198
2294 2558
2458 2718
1406 1638
2812 3198
4349 4350
2714 2718
2142 2238
1499 1638
8190 8190
4158 4158
4779 5118
2869 3198
2540 2718
1715 1998
645 698
8190 8190
8190 8190
8190 8190
4876 5118
4348 4350
4854 5118
4256 4350
4008 4350
4349 4350
4897 5118
3047 3198
4158 4158
4158 4158
3172 3198
2692 2718
2140 2238
1476 1638
927 998
2892 3198
2294 2558
1732 1758
3024 3198
1572 1598
740 998
2714 2718
1290 1638
1341 1598
2461 2718
7938 8190
2929 3198
2692 2718
8190 8190
4876 5118
4901 5118
2316 2558
8190 8190
4754 5118
4902 5118
2833 3198
3049 3198
2920 3198
1309 1598
2596 3198
4876 5118
4854 5118
2692 2718
2458 2718
860 1098
1705 1998
2540 2718
568 698
8190 8190
4348 4350
4777 5118
2802 3198
4349 4350
4349 4350
4854 5118
2829 3198
4166 4350
2234 2238
2714 2718
1624 1638
8190 8190
8190 8190
4158 4158
4158 4158
4897 5118
4779 5118
4016 4158
2469 2718
3024 3198
3012 3198
1955 1998
895 998
4854 5118
4876 5118
4349 4350
4256 4350
1480 1598
642 648
434 548
1572 1598
1089 1118
2831 3198
4902 5118
1452 1598
893 1098
4876 5118
2831 3198
2692 2718
2294 2558
1703 1998
308 348
2819 3198
1536 1630
2470 2718
833 998
8190 8190
4158 4158
3012 3198
2540 2718
1788 1998
4897 5118
2692 2718
1537 1638
4876 5118
4777 5118
4349 4350
8190 8190
4854 5118
2906 3198
3049 3198
2972 3198
1612 1630
681 798
764 858
346 418
4158 4158
1354 1358
1047 1098
620 678
422 446
1736 1998
2316 2558
632 698
908 998
2692 2718
1464 1638
2904 3198
2962 3198
4349 4350
4876 5118
2972 3198
3049 3198
1449 1598
620 678
4158 4158
1391 1598
962 1098
2692 2718
2714 2718
487 548
630 698
1522 1598
3047 3198
1372 1598
450 548
2692 2718
837 998
2714 2718
1499 1638
1065 1098
722 798
292 348
1354 1358
1865 1998
420 438
635 698
528 548
262 278
54 58


==> img/time-7u1t.txt <==
4 0.0002803802490234375
4 0.00011777877807617188
4 0.0008792877197265625
4 0.00010609626770019531
4 0.0012395381927490234
4 0.0003428459167480469
5 0.0009326934814453125
5 0.0022001266479492188
5 0.0002799034118652344
5 0.005404949188232422
5 0.005247592926025391
5 0.006653308868408203
5 0.00394439697265625
5 0.00023221969604492188
5 0.0071485042572021484
5 0.006282806396484375
5 0.01220393180847168
5 0.006304025650024414
5 0.0016477108001708984
5 0.005739927291870117
5 0.017995595932006836
5 0.00635075569152832
5 0.004141807556152344
5 0.007377147674560547
5 0.008239984512329102
5 0.00531005859375
5 0.0024271011352539062
6 0.007685422897338867
6 0.012844085693359375
6 0.05861401557922363
6 0.03023242950439453
6 0.03719973564147949
6 0.0006868839263916016
6 0.022817373275756836
6 0.11191916465759277
6 0.8770601749420166
6 0.08827590942382812
6 0.013499259948730469
6 0.5733025074005127
6 0.08135461807250977
6 0.01950979232788086
6 0.061318159103393555
6 0.29284024238586426
6 0.07570219039916992
6 0.0747215747833252
6 0.0006194114685058594
6 0.11518096923828125
6 0.08008098602294922
6 0.6598324775695801
6 0.18122172355651855
6 5.650983572006226
6 0.20789670944213867
6 0.6452805995941162
6 0.3868601322174072
6 0.7056899070739746
6 0.08326435089111328
6 0.733191967010498
6 0.7828555107116699
6 0.20966839790344238
6 0.1002810001373291
6 7.411450147628784
6 0.3931293487548828
6 0.09992742538452148
6 0.4139108657836914
6 0.0521700382232666
6 0.8139572143554688
6 0.19589614868164062
6 0.37899065017700195
6 0.14229798316955566
6 0.9785001277923584
6 0.18728995323181152
6 1.30340576171875
6 0.1240537166595459
6 1.463716983795166
6 0.1155242919921875
6 20.806267261505127
6 0.08744478225708008
6 11.30593729019165
6 0.024331092834472656
6 1.8767688274383545
6 0.10146570205688477
6 1.3856017589569092
6 0.20404624938964844
6 0.47896361351013184
6 0.15917468070983887
6 0.10917258262634277
6 0.09692716598510742
6 0.4017667770385742
6 0.20406389236450195
6 2.8778929710388184
6 0.8094205856323242
6 0.8098578453063965
6 0.040924787521362305
6 0.342879056930542
6 4.392439126968384
6 0.589442253112793
6 0.06117749214172363
6 0.89613938331604
6 0.39429235458374023
6 0.7738320827484131
6 0.17732739448547363
6 0.09114289283752441
6 0.3511996269226074
6 0.3065016269683838
6 4.033752202987671
6 0.9962050914764404
6 0.015500068664550781
6 0.6975376605987549
6 0.2293095588684082
6 0.27980661392211914
6 0.2968788146972656
6 3.799654483795166
6 0.3359863758087158
6 0.3647904396057129
6 0.5008840560913086
6 0.4920229911804199
6 0.7128715515136719
6 1.7043542861938477
6 0.5804867744445801
6 0.11746525764465332
6 0.10079765319824219
6 0.0746622085571289
6 0.29069948196411133
6 0.5013022422790527
6 3.5205366611480713
6 1.3160016536712646
6 0.4698820114135742
6 0.10569572448730469
6 0.2780325412750244
6 0.18035244941711426
6 0.5296018123626709
6 0.11136889457702637
6 0.2000739574432373
6 0.10786771774291992
6 0.30168771743774414
6 0.11988401412963867
6 0.08236241340637207
6 0.011852741241455078
7 0.020074844360351562
7 0.10210394859313965
7 0.12536334991455078
7 0.30310964584350586
7 0.49927425384521484
7 1.4887259006500244
7 0.3862428665161133
7 4.406021356582642
7 1.7949020862579346
7 0.39378929138183594
7 0.0010342597961425781
7 0.39556002616882324
7 2.5958547592163086
7 2.994931697845459
7 3.5705854892730713
7 4.602537393569946
7 0.31029224395751953
7 59.37073469161987
7 16.494977951049805
7 3.204413652420044
7 5.1219024658203125
7 0.5965337753295898
7 0.9995813369750977
7 1.7864947319030762
7 8.50621509552002
7 10.774787187576294
7 12.208752155303955
7 2.5838146209716797
7 3.1963982582092285
7 4.157092809677124
7 58.61035919189453
7 10.591986179351807
7 8.103341102600098
7 12.309828758239746
7 6.800102233886719
7 2.9968745708465576
7 11.980810642242432
7 3.895585060119629
7 0.9864168167114258
7 1.5217657089233398
7 6.772989749908447
7 1.786005973815918
7 9.917088985443115
7 0.0011892318725585938
7 2.0009562969207764
7 3.924992561340332
7 14.9214026927948
7 1.475076675415039
7 10.900139808654785
7 13.493119239807129
7 9.406047344207764
7 4.293341398239136
7 2.3929316997528076
7 14.978186130523682
7 15.987164974212646
7 16.603967428207397
7 0.3933887481689453
7 8.324794292449951
7 13.293962955474854
7 36.10977506637573
7 0.40161800384521484
7 63.194793701171875
7 66.00465679168701
7 65.2092080116272
7 73.59309697151184
7 56.65598249435425
7 12.11173701286316
7 10.500768423080444
7 3.9283437728881836
7 11.95770525932312
7 4.997597932815552
7 3.5005757808685303
7 3.5905752182006836
7 7.295889616012573
7 54.290000677108765
7 12.013814210891724
7 7.492413520812988
7 4.367896795272827
7 0.7082455158233643
7 4.007665634155273
7 1.8830013275146484
7 59.94742202758789
7 55.09338450431824
7 14.103152513504028
7 15.699012041091919
7 13.477707624435425
7 14.81396198272705
7 2.7960519790649414
7 13.523590087890625
7 4.291115760803223
7 4.805724143981934
7 0.8021142482757568
7 54.50592517852783
7 60.44094681739807
7 10.317127466201782
7 15.508713483810425
7 15.685630559921265
7 7.247549533843994
7 208.80314922332764
7 9.983762741088867
7 10.99342393875122
7 11.698886632919312
7 0.8972008228302002
7 1442.3955218791962
7 12.093783140182495
7 6.206883668899536
7 7.390767812728882
7 4.709346532821655
7 0.8026919364929199
7 2.9930264949798584
7 2.6929445266723633
7 3.9938766956329346
7 4.785621404647827
7 2.1863467693328857
7 9.301967859268188
7 0.9987509250640869
7 4.877850532531738
7 7.003988027572632
7 1.9138429164886475
7 13.816126346588135
7 11.19242262840271
7 11.6930513381958
7 52.40144753456116
7 3.5975069999694824
7 6.7837793827056885
7 3.991783618927002
7 63.30302953720093
7 57.702199935913086
7 58.48710370063782
7 13.60019302368164
7 14.099908351898193
7 2.290400743484497
7 4.210662603378296
7 2.810269594192505
7 11.50882363319397
7 12.984671115875244
7 12.689512252807617
7 2.4930124282836914
7 0.9944040775299072
7 5.314242601394653
7 12.982018232345581
7 5.800446033477783
7 4.204960584640503
7 0.2964365482330322
7 62.9845666885376
7 67.72086596488953
7 15.909065961837769
7 15.775707721710205
7 292.39521527290344
7 7.491354942321777
7 3.3783650398254395
7 59.502477407455444
7 58.79434132575989
7 58.756983280181885
7 71.1801106929779
7 10.214391469955444
7 13.955628633499146
7 15.48707914352417
7 15.704476594924927
7 14.23094630241394
7 4.4153313636779785
7 0.3937404155731201
7 61.71245718002319
7 63.523406982421875
7 60.207523822784424
7 62.313451528549194
7 65.72665643692017
7 58.416380405426025
7 54.9907341003418
7 58.414135456085205
7 15.489628076553345
7 10.27925419807434
7 14.29261302947998
7 19.395404815673828
7 27.21583318710327
7 13.505213022232056
7 17.383625984191895
7 7.90556788444519
7 2.7164273262023926
7 11.015141010284424
7 3.2015163898468018
7 2.7072365283966064
7 63.39988088607788
7 32.38566875457764
7 8.477070331573486
7 4.221278190612793
7 0.9829494953155518
7 15.797285079956055
7 32.30550408363342
7 3.7860779762268066
7 1.9907481670379639
7 3015.696169614792
7 2112.51807141304
7 1215.8592641353607
7 86.27785325050354
7 6.90812873840332
7 7.601154088973999
7 65.29204893112183
7 17.317338228225708
7 11.358718395233154
7 27.596397876739502
7 3.5954246520996094
7 11.557212829589844
7 5.410590887069702
7 5.602955102920532
7 4.61792778968811
7 2.7859108448028564
7 2.5986711978912354
7 66.68444013595581
7 10.998320579528809
7 6.708255290985107
7 11.293102025985718
7 4.423717021942139
7 2.9815328121185303
7 3.2020461559295654
7 3.509024143218994
7 2.7929306030273438
7 0.7252917289733887
7 5.486971139907837
7 2.803072690963745
7 64.8976538181305
7 7.287159442901611
7 2.702338218688965
7 10.482518434524536
7 15.486032962799072
7 16.793628215789795
7 5.482860803604126
7 10.795741558074951
7 13.817561864852905
7 3.5830655097961426
7 2.0980772972106934
7 0.9942595958709717
7 15.669044733047485
7 17.183364152908325
7 1.684007167816162
7 16.403810739517212
7 12.525737047195435
7 11.71441125869751
7 3.597527265548706
7 68.2064597606659
7 64.9107723236084
7 66.009437084198
7 62.902578830718994
7 64.90148282051086
7 17.306183099746704
7 15.492693185806274
7 12.276725053787231
7 15.79974889755249
7 14.679077863693237
7 5.992736101150513
7 5.109573602676392
7 64.89650321006775
7 61.87471842765808
7 57.29337120056152
7 15.49995493888855
7 14.602720260620117
7 10.886025190353394
7 10.700454473495483
7 4.9150779247283936
7 60.31407642364502
7 15.990104913711548
7 13.513967752456665
7 35.11006259918213
7 3.280120611190796
7 2.6117935180664062
7 65.61110997200012
7 64.29879689216614
7 68.67890477180481
7 57.90730404853821
7 68.39271712303162
7 66.8001880645752
7 63.47830295562744
7 15.215951442718506
7 14.482651710510254
7 13.898775339126587
7 14.196446418762207
7 317.119446516037
7 16.072755575180054
7 4.310480117797852
7 6.518992900848389
7 5.978480815887451
7 8.793814182281494
7 12.893320322036743
7 14.98279881477356
7 31.79414677619934
7 14.015966892242432
7 0.6993358135223389
7 942.2716498374939
7 0.20274877548217773
7 0.20955395698547363
7 0.6110711097717285
7 4.38385009765625
7 66.79608416557312
7 17.191184520721436
7 16.57901954650879
7 31.723670959472656
7 5.60539436340332
7 4.111663818359375
7 29049.028829574585
7 4422.94192647934
7 1420.812166929245
7 7.828441619873047
7 7.150631427764893
7 17.79319143295288
7 364.19136476516724
7 0.906663179397583
7 6.189068794250488
7 4.493884801864624
7 2.1045262813568115
7 62.18826723098755
7 66.99938344955444
7 65.1153473854065
7 66.20099544525146
7 73.60910248756409
7 12.917989253997803
7 15.799070596694946
7 14.878424644470215
7 16.590333938598633
7 11.582601308822632
7 10.904881477355957
7 19.702489614486694
7 7.897489786148071
7 3.7868812084198
7 8.208479881286621
7 22.713403701782227
7 4.699945688247681
7 17.90310549736023
7 1.4607784748077393
7 75.80316638946533
7 68.10162663459778
7 75.3118040561676
7 65.582763671875
7 74.39018225669861
7 11.910996913909912
7 39.58265948295593
7 17.489059686660767
7 12.917942762374878
7 15.976250410079956
7 11.9944589138031
7 14.39758825302124
7 5.8865625858306885
7 53.213435888290405
7 0.9184548854827881
7 14.523332595825195
7 2.407217264175415
7 1.5056452751159668
7 13.899377346038818
7 3.9129858016967773
7 8.102497577667236
7 2.0077874660491943
7 11.101907968521118
7 3.492915630340576
7 15.79242205619812
7 1.4905426502227783
7 1.1955056190490723
7 6.709028959274292
7 12.476106882095337
7 68.32019233703613
7 37.21935796737671
7 14.702413082122803
7 12.603946685791016
7 18.49903655052185
7 18.398568153381348
7 16.386061668395996
7 16.492395639419556
7 8.12430453300476
7 73.70324158668518
7 66.18625235557556
7 63.78244376182556
7 71.99937582015991
7 68.7970974445343
7 17.10032629966736
7 19.09185004234314
7 16.485684156417847
7 18.18140721321106
7 13.00128984451294
7 8.299674034118652
7 5.811858892440796
7 68.39742660522461
7 15.095903873443604
7 29.295350551605225
7 14.696828365325928
7 5.391451358795166
7 3.39139723777771
7 16.591627597808838
7 72.90282654762268
7 12.612066507339478
7 17.604092359542847
7 25.20118999481201
7 4.61296272277832
7 2.5738892555236816
7 67.49251675605774
7 62.49185132980347
7 181.2239167690277
7 15.405754804611206
7 5.7139434814453125
7 5.394550800323486
7 4.79320216178894
7 2.203557014465332
7 5.687563896179199
7 4.28524923324585
7 1640.392301082611
7 0.8626911640167236
7 2.154951333999634
7 2.160351037979126
7 120.20194602012634
7 13.097494840621948
7 18.705994844436646
7 3.6035654544830322
7 1.7066898345947266
7 1.0837388038635254
7 73.29055976867676
7 68.59873843193054
7 72.40642404556274
7 17.596123695373535
7 18.397948741912842
7 16.014121532440186
7 13.815279006958008
7 5.909468650817871
7 1850.0266015529633
7 1.5455009937286377
7 0.2564265727996826
7 0.26570820808410645
7 75.11320805549622
7 72.40451073646545
7 80.591557264328
7 73.50071954727173
7 74.20567607879639
7 76.01440739631653
7 73.89313554763794
7 16.2027370929718
7 17.194139003753662
7 18.38954782485962
7 18.489096641540527
7 331.7293875217438
7 2.563105344772339
7 1.1488103866577148
7 5.50488805770874
7 6.403807878494263
7 87.00426745414734
7 67.19402432441711
7 73.71224308013916
7 73.43689775466919
7 76.70655226707458
7 70.68922257423401
7 15.088192701339722
7 13.375441789627075
7 11.321110725402832
7 14.201066732406616
7 16.085389137268066
7 15.687720775604248
7 15.799453973770142
7 12.386827945709229
7 6.4920125007629395
7 40.91470909118652
7 67.61999320983887
7 3.911581039428711
7 28.985854864120483
7 11.094478607177734
7 15.210227966308594
7 18.98225736618042
7 54.22063159942627
7 14.221445560455322
7 2.0925183296203613
7 72.41670656204224
7 73.77994394302368
7 68.59889578819275
7 75.29340624809265
7 77.38861966133118
7 13.619096755981445
7 54.284342765808105
7 13.216753244400024
7 18.091253757476807
7 13.498523950576782
7 17.787769317626953
7 18.59031319618225
7 5.715667963027954
7 32.406494140625
7 3.8923420906066895
7 4.613889455795288
7 2.708156108856201
7 0.4936199188232422
7 15.312737226486206
7 4.407710552215576
7 6.108307838439941
7 2.6114609241485596
7 1.1912763118743896
7 1.2664213180541992
7 19.006120204925537
7 7.711712121963501
7 17.187088012695312
7 68.98181986808777
7 17.317147731781006
7 18.00743818283081
7 17.8060142993927
7 4.703527927398682
7 3.605379581451416
7 0.9995725154876709
7 63.50516390800476
7 14.493208646774292
7 1.5864360332489014
7 63.58979058265686
7 5.804217576980591
7 7.093116283416748
7 5.200025320053101
7 77.08564686775208
7 127.79995632171631
7 16.789845943450928
7 18.71710705757141
7 180.11286067962646
7 17.62291979789734
7 6.084965944290161
7 28.88048219680786
7 5.910414934158325
7 2.018965005874634
7 3.094202756881714
7 18.2814884185791
7 56.70638942718506
7 1866.9136872291565
7 16.308004140853882
7 13.903554439544678
7 20.31094479560852
7 7.2158777713775635
7 76.01676678657532
7 13.895611763000488
7 117.8997163772583
7 125.35115194320679
7 6.3663389682769775
7 77.49556756019592
7 74.20175623893738
7 65.10930442810059
7 19.895554065704346
7 17.315349102020264
7 4.503920078277588
7 206.4091339111328
7 1.8241734504699707
7 9.995931148529053
7 74.87742900848389
7 67.59274673461914
7 58.88415312767029
7 70.80745434761047
7 18.1813805103302
7 15.796627759933472
7 14.982860565185547
7 19.50560712814331
7 18.20024085044861
7 6.095361709594727
7 2.4036200046539307
7 4824.5962154865265
7 8089.814078569412
7 1163.3948559761047
7 835.9808306694031
7 5.53392767906189
7 2.1480109691619873
7 2.3110201358795166
7 17.98874521255493
7 19.978108406066895
7 12.990175008773804
7 3.786851406097412
7 2.018256902694702
7 1.3187177181243896
7 80.89432263374329
7 76.31617784500122
7 80.19456601142883
7 46.47962141036987
7 79.50043845176697
7 39.47391414642334
7 46.91551923751831
7 72.11460471153259
7 19.097577810287476
7 15.11319875717163
7 19.310199975967407
7 19.42009162902832
7 14.588483095169067
7 16.200465440750122
7 37.506816148757935
7 15.912233591079712
7 18.390470027923584
7 19.11101508140564
7 7.106307506561279
7 5.389651298522949
7 77.58610343933105
7 78.40043544769287
7 43.7424681186676
7 12.192552089691162
7 13.290461778640747
7 63.09694528579712
7 17.007996797561646
7 18.71360969543457
7 147.1014106273651
7 6.372845649719238
7 8.878437757492065
7 28.490695238113403
7 4.208710193634033
7 78.40538620948792
7 14.29276442527771
7 51.000765323638916
7 6.390648603439331
7 10.123409271240234
7 85.0128915309906
7 12.79368782043457
7 13.49306058883667
7 12.58422327041626
7 5.482898235321045
7 5.012888431549072
7 6.030016183853149
7 6.402318716049194
7 7.40280294418335
7 6.115050792694092
7 0.3371701240539551
7 20.314254999160767
7 2.3076372146606445
7 5.999340772628784
7 4.888853311538696
7 36.09296464920044
7 14.801528930664062
7 17.801616668701172
7 1.8872206211090088
7 9.29611587524414
7 24.369943857192993
7 18.302178621292114
7 17.11375403404236
7 1.4773170948028564
7 9.011681079864502
7 2.8056604862213135
7 36.71358251571655
7 4.70311427116394
7 76.58439803123474
7 6.898977279663086
7 15.111168622970581
7 19.285982608795166
7 8178.487897634506
7 55.96505784988403
7 1.6625216007232666
7 2.452411413192749
7 202.90989518165588
7 1.500427484512329
7 7.275212049484253
7 2.7274010181427
7 77.19372534751892
7 20.012285470962524
7 40.08318281173706
7 3.9893674850463867
7 16.19698452949524
7 5.978639364242554
7 2.6016952991485596
7 77.40015006065369
7 46.115172147750854
7 187.49102783203125
7 13.411288499832153
7 74.50699758529663
7 75.80994391441345
7 29.918493509292603
7 33.401447057724
7 16.079476594924927
7 19.914640426635742
7 20.896548748016357
7 4.52332878112793
7 7.501920700073242
7 4.898313045501709
7 6.382476091384888
7 7.499998569488525
7 71.10008430480957
7 62.9986207485199
7 13.470364570617676
7 21.5853271484375
7 19.594738721847534
7 19.4954571723938
7 21.895389795303345
7 6.910907030105591
7 8.420209407806396
7 6.505773067474365
7 9770.023431777954
7 1590.4511544704437
7 103.95200443267822
7 1.8511576652526855
7 5.605139970779419
7 58.08993172645569
7 19.99912929534912
7 78.19622707366943
7 13.924962997436523
7 20.87688636779785
7 11.399303913116455
7 7.692046403884888
7 3.097649097442627
7 0.7904322147369385
7 75.39973950386047
7 72.62451767921448
7 59.69094896316528
7 7.186250925064087
7 14.111062288284302
7 15.192039251327515
7 15.685876369476318
7 252.3984878063202
7 2.0253422260284424
7 2.4168145656585693
7 7.486098527908325
7 15.381521224975586
7 15.587510108947754
7 6.424893617630005
7 5.496914863586426
7 7.108371019363403
7 2.598886013031006
7 4.2026848793029785
7 52.89582443237305
7 5.110126733779907
7 2.4926071166992188
7 5.886513710021973
7 2.3300273418426514
7 339.26112365722656
7 0.8470771312713623
7 3.046337127685547
7 8.299958944320679
7 5.382744789123535
7 83.28478407859802
7 7.313108682632446
7 4.800487756729126
7 77.98367929458618
7 31.007899284362793
7 12.923301935195923
7 4.1970789432525635
7 79.70549416542053
7 13.69811725616455
7 17.525362014770508
7 6.892017364501953
7 6.80429744720459
7 8.405587434768677
7 3.7895147800445557
7 13585.513581514359
7 2.45544171333313
7 2.469475507736206
7 1.0630862712860107
7 123.62240433692932
7 5.602734088897705
7 0.8992340564727783
7 184.92437052726746
7 0.710355281829834
7 17.355974674224854
7 14.813883543014526
7 298.81273102760315
7 21.12474226951599
7 9.699078559875488
7 8.563109636306763
7 11.227423191070557
7 13.607694625854492
7 21.10402226448059
7 5.184276103973389
7 6.018198490142822
7 2.2865898609161377
7 77.80953979492188
7 49.0250186920166
7 7.433106422424316
7 5.96733832359314
7 21.612009286880493
7 21.216577291488647
7 14.120683431625366
7 4.508075475692749
7 6.48262619972229
7 13.999438047409058
7 3.110793113708496
7 1.187990665435791
7 22.293623447418213
7 21.10347056388855
7 16.30574679374695
7 15.188524007797241
7 2.2879836559295654
7 248.5428111553192
7 38.08348536491394
7 1.8019282817840576
7 1.2878973484039307
7 7.189526081085205
7 23.105260133743286
7 3.1232187747955322
7 465.91984701156616
7 2.683537721633911
7 46.438058376312256
7 1.0038425922393799
7 9.301692008972168
7 3.226276159286499
7 0.7951126098632812
7 8.190258979797363
7 99.4272038936615
7 1.6913366317749023
7 2.4735074043273926
7 86.71647834777832
7 5.005968809127808
7 5.399635553359985
7 55.40463638305664
7 6.973460674285889
7 22.10420274734497
7 5.020232915878296
7 3.9923436641693115
7 42.20003318786621
7 16.20614457130432
7 8.689348936080933
7 46.789206743240356
7 7.734286308288574
7 2.206432580947876
7 6.109095573425293
7 16.08528161048889
7 20.90482234954834
7 3.779177665710449
7 335.623140335083
7 18.522324323654175
7 16.28145933151245
7 1.9311463832855225
7 6.717611789703369
7 3.774629592895508
7 1.0262532234191895
7 53.70545482635498
7 4.676752090454102
7 0.5197079181671143
7 6.384931564331055
7 8.184405326843262
7 74.64207935333252
7 2.3222455978393555
7 7.500040054321289
7 17.288560152053833
7 17.325407028198242
7 10.121558427810669
7 6.918235540390015
7 2.8936238288879395
7 188.89603662490845
7 1.9777512550354004
7 5.696527719497681
7 12.999435424804688
7 5.90841269493103
7 4.573469400405884
7 2.089635133743286
7 1.4850168228149414
7 2.018500328063965
7 9.607987403869629
7 58.71160531044006
7 64.02682089805603
7 2.107466697692871
7 4.668173551559448
7 3.820826292037964
7 23.80490279197693
7 1.3952586650848389
7 2.191718816757202
7 44.028377056121826
7 0.9878256320953369
7 1.5215160846710205
7 1.9748904705047607
7 3.594959020614624
7 2.4895429611206055
7 0.6834366321563721
7 0.5996420383453369

